Aliasing is a Driver of Adversarial Attacks

Aliasing is a highly important concept in signal processing, as careful consideration of resolution changes is essential in ensuring transmission and processing quality of audio, image, and video. Despite this, up until recently aliasing has received very little consideration in Deep Learning, with all common architectures carelessly sub-sampling without considering aliasing effects. In this work, we investigate the hypothesis that the existence of adversarial perturbations is due in part to aliasing in neural networks. Our ultimate goal is to increase robustness against adversarial attacks using explainable, non-trained, structural changes only, derived from aliasing first principles. Our contributions are the following. First, we establish a sufficient condition for no aliasing for general image transformations. Next, we study sources of aliasing in common neural network layers, and derive simple modifications from first principles to eliminate or reduce it. Lastly, our experimental results show a solid link between anti-aliasing and adversarial attacks. Simply reducing aliasing already results in more robust classifiers, and combining anti-aliasing with robust training out-performs solo robust training on $L_2$ attacks with none or minimal losses in performance on $L_{\infty}$ attacks.

==> figures/aliasing_example/main.tikz <==
\begin{tikzpicture}[node distance=3cm]
\tikzstyle{ImageBlock}=[rectangle, minimum height = 2cm, minimum width = 2cm]
\tikzstyle{TextBlock}=[rectangle, minimum height = 0.5in, minimum width = 0.7in]
\tikzstyle{SignalBlock}=[draw, rectangle, minimum height = 2cm, minimum width = 2cm]

\newcommand\widthIm{4cm}
\newcommand\distImIm{4cm}

 %% Nodes
\node[ImageBlock, label={270:{$\text{Continuous}$}}] (s) {\includegraphics[width=\widthIm]{figures/aliasing_example/src//s256.eps}};
%\node[TextBlock, below of=s] (stext) {\resizebox{1.9cm}{!}{$\cos\left(2\pi4\left(x+\frac{7}{16}\right)\right)\cos\left(2\pi4(y+\frac{7}{16}\right)$}};

\node[ImageBlock, right of=s, node distance=\distImIm, label={270:64x64}] (s64) {\includegraphics[width=\widthIm]{figures/aliasing_example/src/s64.eps}};

\node[ImageBlock, right of=s64, node distance=\distImIm, label={270:16x16}] (s16) {\includegraphics[width=\widthIm]{figures/aliasing_example/src/s16.eps}};

\node[ImageBlock, right of=s16, node distance=\distImIm, label={270:8x8}] (s8) {\includegraphics[width=\widthIm]{figures/aliasing_example/src/s8.eps}};

\end{tikzpicture}

%$\cos\left(2\pi4\left(x+\frac{7}{16}\right)\right)\cos\left(2\pi4(y+\frac{7}{16}\right)$}
